CEO-Bench: Can Agents Play the Long Game?

Language model agents are becoming proficient executors at isolated, short-horizon tasks such as software engineering and customer service. Yet real-world challenges require a combination of sophisticated skills that remain largely untested in agents: (1) navigating long horizons amid uncertainty; (2) acquiring information in noisy environments; (3) adapting to a changing world; (4) orchestrating multiple moving parts toward a coherent goal. We introduce CEO-Bench, which evaluates these capabilities together by simulating a representative real-world task: operating a startup for 500 days. An agent manages pricing, marketing, budgeting, and many other aspects of a fictional company through a programmable Python interface, operating in the same environment and facing the same challenges as a human CEO. Success demands analyzing noisy, interconnected business databases, translating signals into sound strategy, and coordinating many decisions with programming. The strongest agents write sophisticated code that forecasts churn regimes, billing timing, customer losses, and future cash under different scenarios. Even so, most state-of-the-art models struggle in this environment. Only Claude Fable 5, GPT-5.6 Sol, and Claude Opus 4.8 finish above the $1M starting balance, and all evaluated models remain below the rule-based baseline. CEO-Bench takes a first step toward measuring the intelligence required to drive sustained, adaptive progress over time.

==> gpt55_curve_comparison.csv <==
curve,day,cash_usd
vendingbench2_gpt55_average_5_runs,1,500.00
vendingbench2_gpt55_average_5_runs,2,508.30
vendingbench2_gpt55_average_5_runs,3,520.80
vendingbench2_gpt55_average_5_runs,4,459.82
vendingbench2_gpt55_average_5_runs,5,470.72
vendingbench2_gpt55_average_5_runs,6,305.13
vendingbench2_gpt55_average_5_runs,7,308.18
vendingbench2_gpt55_average_5_runs,8,314.15
vendingbench2_gpt55_average_5_runs,9,316.93
vendingbench2_gpt55_average_5_runs,10,328.88
vendingbench2_gpt55_average_5_runs,11,351.23
vendingbench2_gpt55_average_5_runs,12,364.83
vendingbench2_gpt55_average_5_runs,13,312.34
vendingbench2_gpt55_average_5_runs,14,340.84
vendingbench2_gpt55_average_5_runs,15,364.44
vendingbench2_gpt55_average_5_runs,16,362.47
vendingbench2_gpt55_average_5_runs,17,330.26
vendingbench2_gpt55_average_5_runs,18,348.11
vendingbench2_gpt55_average_5_runs,19,295.23
vendingbench2_gpt55_average_5_runs,20,355.83
vendingbench2_gpt55_average_5_runs,21,336.78
vendingbench2_gpt55_average_5_runs,22,303.35
vendingbench2_gpt55_average_5_runs,23,316.96
vendingbench2_gpt55_average_5_runs,24,347.66
vendingbench2_gpt55_average_5_runs,25,368.21
vendingbench2_gpt55_average_5_runs,26,390.41
vendingbench2_gpt55_average_5_runs,27,452.61
vendingbench2_gpt55_average_5_runs,28,347.79
vendingbench2_gpt55_average_5_runs,29,372.84
vendingbench2_gpt55_average_5_runs,30,373.78
vendingbench2_gpt55_average_5_runs,31,333.87
vendingbench2_gpt55_average_5_runs,32,356.27
vendingbench2_gpt55_average_5_runs,33,383.27
vendingbench2_gpt55_average_5_runs,34,425.07
vendingbench2_gpt55_average_5_runs,35,409.46
vendingbench2_gpt55_average_5_runs,36,463.13
vendingbench2_gpt55_average_5_runs,37,345.86
vendingbench2_gpt55_average_5_runs,38,387.91
vendingbench2_gpt55_average_5_runs,39,349.78
vendingbench2_gpt55_average_5_runs,40,381.83
vendingbench2_gpt55_average_5_runs,41,456.33
vendingbench2_gpt55_average_5_runs,42,491.48
vendingbench2_gpt55_average_5_runs,43,528.78
vendingbench2_gpt55_average_5_runs,44,576.30
vendingbench2_gpt55_average_5_runs,45,560.64
vendingbench2_gpt55_average_5_runs,46,508.87
vendingbench2_gpt55_average_5_runs,47,544.82
vendingbench2_gpt55_average_5_runs,48,611.12
vendingbench2_gpt55_average_5_runs,49,660.42
vendingbench2_gpt55_average_5_runs,50,700.97
vendingbench2_gpt55_average_5_runs,51,738.33
vendingbench2_gpt55_average_5_runs,52,728.18
vendingbench2_gpt55_average_5_runs,53,759.88
vendingbench2_gpt55_average_5_runs,54,788.83
vendingbench2_gpt55_average_5_runs,55,853.33
vendingbench2_gpt55_average_5_runs,56,907.93
vendingbench2_gpt55_average_5_runs,57,888.36
vendingbench2_gpt55_average_5_runs,58,831.04
vendingbench2_gpt55_average_5_runs,59,880.04
vendingbench2_gpt55_average_5_runs,60,785.50
vendingbench2_gpt55_average_5_runs,61,815.75
vendingbench2_gpt55_average_5_runs,62,703.54
vendingbench2_gpt55_average_5_runs,63,610.65
vendingbench2_gpt55_average_5_runs,64,638.15
vendingbench2_gpt55_average_5_runs,65,650.37
vendingbench2_gpt55_average_5_runs,66,675.77
vendingbench2_gpt55_average_5_runs,67,706.77
vendingbench2_gpt55_average_5_runs,68,754.77
vendingbench2_gpt55_average_5_runs,69,795.97
vendingbench2_gpt55_average_5_runs,70,876.67
vendingbench2_gpt55_average_5_runs,71,919.81
vendingbench2_gpt55_average_5_runs,72,894.49
vendingbench2_gpt55_average_5_runs,73,911.64
vendingbench2_gpt55_average_5_runs,74,929.74
vendingbench2_gpt55_average_5_runs,75,864.43
vendingbench2_gpt55_average_5_runs,76,902.83
vendingbench2_gpt55_average_5_runs,77,946.18
vendingbench2_gpt55_average_5_runs,78,981.93
vendingbench2_gpt55_average_5_runs,79,685.14
vendingbench2_gpt55_average_5_runs,80,701.54
vendingbench2_gpt55_average_5_runs,81,804.59
vendingbench2_gpt55_average_5_runs,82,843.14
vendingbench2_gpt55_average_5_runs,83,902.69
vendingbench2_gpt55_average_5_runs,84,808.10
vendingbench2_gpt55_average_5_runs,85,859.63
vendingbench2_gpt55_average_5_runs,86,892.28
vendingbench2_gpt55_average_5_runs,87,928.23
vendingbench2_gpt55_average_5_runs,88,951.83
vendingbench2_gpt55_average_5_runs,89,992.68
vendingbench2_gpt55_average_5_runs,90,1024.78
vendingbench2_gpt55_average_5_runs,91,1074.28
vendingbench2_gpt55_average_5_runs,92,1116.32
vendingbench2_gpt55_average_5_runs,93,1141.36
vendingbench2_gpt55_average_5_runs,94,1134.05
vendingbench2_gpt55_average_5_runs,95,1145.05
vendingbench2_gpt55_average_5_runs,96,1042.98
vendingbench2_gpt55_average_5_runs,97,921.12
vendingbench2_gpt55_average_5_runs,98,970.57
vendingbench2_gpt55_average_5_runs,99,996.04
vendingbench2_gpt55_average_5_runs,100,1028.23
vendingbench2_gpt55_average_5_runs,101,1057.78
vendingbench2_gpt55_average_5_runs,102,1084.53
vendingbench2_gpt55_average_5_runs,103,1112.64
vendingbench2_gpt55_average_5_runs,104,1201.39
vendingbench2_gpt55_average_5_runs,105,1245.19
vendingbench2_gpt55_average_5_runs,106,1272.97
vendingbench2_gpt55_average_5_runs,107,1306.38
vendingbench2_gpt55_average_5_runs,108,1327.93
vendingbench2_gpt55_average_5_runs,109,1382.43
vendingbench2_gpt55_average_5_runs,110,1286.10
vendingbench2_gpt55_average_5_runs,111,1210.24
vendingbench2_gpt55_average_5_runs,112,1219.87
vendingbench2_gpt55_average_5_runs,113,1246.23
vendingbench2_gpt55_average_5_runs,114,1279.87
vendingbench2_gpt55_average_5_runs,115,1215.13
vendingbench2_gpt55_average_5_runs,116,1247.93
vendingbench2_gpt55_average_5_runs,117,1296.73
vendingbench2_gpt55_average_5_runs,118,1360.98
vendingbench2_gpt55_average_5_runs,119,1221.49
vendingbench2_gpt55_average_5_runs,120,1253.80
vendingbench2_gpt55_average_5_runs,121,1188.70
vendingbench2_gpt55_average_5_runs,122,1209.85
vendingbench2_gpt55_average_5_runs,123,1241.65
vendingbench2_gpt55_average_5_runs,124,1298.00
vendingbench2_gpt55_average_5_runs,125,1360.55
vendingbench2_gpt55_average_5_runs,126,1229.92
vendingbench2_gpt55_average_5_runs,127,1282.72
vendingbench2_gpt55_average_5_runs,128,1329.95
vendingbench2_gpt55_average_5_runs,129,1356.50
vendingbench2_gpt55_average_5_runs,130,1381.10
vendingbench2_gpt55_average_5_runs,131,1422.55
vendingbench2_gpt55_average_5_runs,132,1485.85
vendingbench2_gpt55_average_5_runs,133,1545.55
vendingbench2_gpt55_average_5_runs,134,1593.65
vendingbench2_gpt55_average_5_runs,135,1626.11
vendingbench2_gpt55_average_5_runs,136,1661.51
vendingbench2_gpt55_average_5_runs,137,1720.01
vendingbench2_gpt55_average_5_runs,138,1706.63
vendingbench2_gpt55_average_5_runs,139,1774.93
vendingbench2_gpt55_average_5_runs,140,1807.98
vendingbench2_gpt55_average_5_runs,141,1874.55
vendingbench2_gpt55_average_5_runs,142,1906.36
vendingbench2_gpt55_average_5_runs,143,1936.51
vendingbench2_gpt55_average_5_runs,144,1960.81
vendingbench2_gpt55_average_5_runs,145,2000.11
vendingbench2_gpt55_average_5_runs,146,2040.26
vendingbench2_gpt55_average_5_runs,147,2032.55
vendingbench2_gpt55_average_5_runs,148,2061.54
vendingbench2_gpt55_average_5_runs,149,2083.91
vendingbench2_gpt55_average_5_runs,150,2125.01
vendingbench2_gpt55_average_5_runs,151,2134.11
vendingbench2_gpt55_average_5_runs,152,2161.81
vendingbench2_gpt55_average_5_runs,153,2206.91
vendingbench2_gpt55_average_5_runs,154,2250.91
vendingbench2_gpt55_average_5_runs,155,2302.11
vendingbench2_gpt55_average_5_runs,156,2071.39
vendingbench2_gpt55_average_5_runs,157,2090.84
vendingbench2_gpt55_average_5_runs,158,1869.96
vendingbench2_gpt55_average_5_runs,159,1904.71
vendingbench2_gpt55_average_5_runs,160,1933.51
vendingbench2_gpt55_average_5_runs,161,1806.55
vendingbench2_gpt55_average_5_runs,162,1850.58
vendingbench2_gpt55_average_5_runs,163,1805.53
vendingbench2_gpt55_average_5_runs,164,1745.42
vendingbench2_gpt55_average_5_runs,165,1768.47
vendingbench2_gpt55_average_5_runs,166,1816.67
vendingbench2_gpt55_average_5_runs,167,1858.02
vendingbench2_gpt55_average_5_runs,168,1883.17
vendingbench2_gpt55_average_5_runs,169,1944.37
vendingbench2_gpt55_average_5_runs,170,1981.69
vendingbench2_gpt55_average_5_runs,171,2001.44
vendingbench2_gpt55_average_5_runs,172,2041.39
vendingbench2_gpt55_average_5_runs,173,1886.76
vendingbench2_gpt55_average_5_runs,174,1945.21
vendingbench2_gpt55_average_5_runs,175,1925.50
vendingbench2_gpt55_average_5_runs,176,1974.86
vendingbench2_gpt55_average_5_runs,177,1998.22
vendingbench2_gpt55_average_5_runs,178,2038.52
vendingbench2_gpt55_average_5_runs,179,2078.47
vendingbench2_gpt55_average_5_runs,180,2129.12
vendingbench2_gpt55_average_5_runs,181,2185.57
vendingbench2_gpt55_average_5_runs,182,1976.67
vendingbench2_gpt55_average_5_runs,183,2022.15
vendingbench2_gpt55_average_5_runs,184,2051.71
vendingbench2_gpt55_average_5_runs,185,1978.92
vendingbench2_gpt55_average_5_runs,186,2024.47
vendingbench2_gpt55_average_5_runs,187,2080.92
vendingbench2_gpt55_average_5_runs,188,2150.67
vendingbench2_gpt55_average_5_runs,189,1957.90
vendingbench2_gpt55_average_5_runs,190,1820.65
vendingbench2_gpt55_average_5_runs,191,1594.84
vendingbench2_gpt55_average_5_runs,192,1644.64
vendingbench2_gpt55_average_5_runs,193,1675.34
vendingbench2_gpt55_average_5_runs,194,1712.69
vendingbench2_gpt55_average_5_runs,195,1781.34
vendingbench2_gpt55_average_5_runs,196,1819.59
vendingbench2_gpt55_average_5_runs,197,1886.25
vendingbench2_gpt55_average_5_runs,198,1936.24
vendingbench2_gpt55_average_5_runs,199,1961.49
vendingbench2_gpt55_average_5_runs,200,2005.49
vendingbench2_gpt55_average_5_runs,201,1867.98
vendingbench2_gpt55_average_5_runs,202,1926.19
vendingbench2_gpt55_average_5_runs,203,1978.89
vendingbench2_gpt55_average_5_runs,204,2034.96
vendingbench2_gpt55_average_5_runs,205,2067.65
vendingbench2_gpt55_average_5_runs,206,2106.95
vendingbench2_gpt55_average_5_runs,207,2152.55
vendingbench2_gpt55_average_5_runs,208,2188.40
vendingbench2_gpt55_average_5_runs,209,2208.62
vendingbench2_gpt55_average_5_runs,210,2269.82
vendingbench2_gpt55_average_5_runs,211,1991.97
vendingbench2_gpt55_average_5_runs,212,1981.87
vendingbench2_gpt55_average_5_runs,213,2029.47
vendingbench2_gpt55_average_5_runs,214,2063.92
vendingbench2_gpt55_average_5_runs,215,2117.67
vendingbench2_gpt55_average_5_runs,216,2160.12
vendingbench2_gpt55_average_5_runs,217,2239.42
vendingbench2_gpt55_average_5_runs,218,2274.47
vendingbench2_gpt55_average_5_runs,219,2313.84
vendingbench2_gpt55_average_5_runs,220,2345.34
vendingbench2_gpt55_average_5_runs,221,2334.59
vendingbench2_gpt55_average_5_runs,222,2396.19
vendingbench2_gpt55_average_5_runs,223,2471.74
vendingbench2_gpt55_average_5_runs,224,2526.59
vendingbench2_gpt55_average_5_runs,225,2545.96
vendingbench2_gpt55_average_5_runs,226,2596.95
vendingbench2_gpt55_average_5_runs,227,2358.77
vendingbench2_gpt55_average_5_runs,228,2380.82
vendingbench2_gpt55_average_5_runs,229,2440.52
vendingbench2_gpt55_average_5_runs,230,2518.57
vendingbench2_gpt55_average_5_runs,231,2564.47
vendingbench2_gpt55_average_5_runs,232,2624.68
vendingbench2_gpt55_average_5_runs,233,2659.46
vendingbench2_gpt55_average_5_runs,234,2669.47
vendingbench2_gpt55_average_5_runs,235,2710.12
vendingbench2_gpt55_average_5_runs,236,2571.51
vendingbench2_gpt55_average_5_runs,237,2628.86
vendingbench2_gpt55_average_5_runs,238,2684.51
vendingbench2_gpt55_average_5_runs,239,2724.94
vendingbench2_gpt55_average_5_runs,240,2798.69
vendingbench2_gpt55_average_5_runs,241,2835.69
vendingbench2_gpt55_average_5_runs,242,2870.49
vendingbench2_gpt55_average_5_runs,243,2905.79
vendingbench2_gpt55_average_5_runs,244,2913.14
vendingbench2_gpt55_average_5_runs,245,2974.89
vendingbench2_gpt55_average_5_runs,246,3043.26
vendingbench2_gpt55_average_5_runs,247,2807.86
vendingbench2_gpt55_average_5_runs,248,2857.91
vendingbench2_gpt55_average_5_runs,249,2889.11
vendingbench2_gpt55_average_5_runs,250,2940.86
vendingbench2_gpt55_average_5_runs,251,2992.96
vendingbench2_gpt55_average_5_runs,252,3058.46
vendingbench2_gpt55_average_5_runs,253,3102.05
vendingbench2_gpt55_average_5_runs,254,2819.21
vendingbench2_gpt55_average_5_runs,255,2860.21
vendingbench2_gpt55_average_5_runs,256,2897.71
vendingbench2_gpt55_average_5_runs,257,2770.39
vendingbench2_gpt55_average_5_runs,258,2833.29
vendingbench2_gpt55_average_5_runs,259,2894.59
vendingbench2_gpt55_average_5_runs,260,2956.14
vendingbench2_gpt55_average_5_runs,261,3002.86
vendingbench2_gpt55_average_5_runs,262,3029.36
vendingbench2_gpt55_average_5_runs,263,3070.76
vendingbench2_gpt55_average_5_runs,264,3015.91
vendingbench2_gpt55_average_5_runs,265,2929.18
vendingbench2_gpt55_average_5_runs,266,3012.48
vendingbench2_gpt55_average_5_runs,267,3093.29
vendingbench2_gpt55_average_5_runs,268,3124.95
vendingbench2_gpt55_average_5_runs,269,3198.95
vendingbench2_gpt55_average_5_runs,270,3206.50
vendingbench2_gpt55_average_5_runs,271,3026.17
vendingbench2_gpt55_average_5_runs,272,3097.02
vendingbench2_gpt55_average_5_runs,273,3168.47
vendingbench2_gpt55_average_5_runs,274,3226.82
vendingbench2_gpt55_average_5_runs,275,3294.84
vendingbench2_gpt55_average_5_runs,276,3338.79
vendingbench2_gpt55_average_5_runs,277,3317.67
vendingbench2_gpt55_average_5_runs,278,3380.32
vendingbench2_gpt55_average_5_runs,279,3473.12
vendingbench2_gpt55_average_5_runs,280,3532.77
vendingbench2_gpt55_average_5_runs,281,3595.47
vendingbench2_gpt55_average_5_runs,282,3454.36
vendingbench2_gpt55_average_5_runs,283,3517.31
vendingbench2_gpt55_average_5_runs,284,3555.11
vendingbench2_gpt55_average_5_runs,285,3625.81
vendingbench2_gpt55_average_5_runs,286,3690.06
vendingbench2_gpt55_average_5_runs,287,3766.31
vendingbench2_gpt55_average_5_runs,288,3821.71
vendingbench2_gpt55_average_5_runs,289,3857.09
vendingbench2_gpt55_average_5_runs,290,3905.59
vendingbench2_gpt55_average_5_runs,291,3657.63
vendingbench2_gpt55_average_5_runs,292,3692.18
vendingbench2_gpt55_average_5_runs,293,3789.03
vendingbench2_gpt55_average_5_runs,294,3880.08
vendingbench2_gpt55_average_5_runs,295,3842.46
vendingbench2_gpt55_average_5_runs,296,3919.00
vendingbench2_gpt55_average_5_runs,297,3980.45
vendingbench2_gpt55_average_5_runs,298,4035.40
vendingbench2_gpt55_average_5_runs,299,4124.20
vendingbench2_gpt55_average_5_runs,300,4204.20
vendingbench2_gpt55_average_5_runs,301,4090.05
vendingbench2_gpt55_average_5_runs,302,4159.40
vendingbench2_gpt55_average_5_runs,303,4267.69
vendingbench2_gpt55_average_5_runs,304,3966.10
vendingbench2_gpt55_average_5_runs,305,4002.35
vendingbench2_gpt55_average_5_runs,306,4089.45
vendingbench2_gpt55_average_5_runs,307,4193.90
vendingbench2_gpt55_average_5_runs,308,4250.95
vendingbench2_gpt55_average_5_runs,309,4328.28
vendingbench2_gpt55_average_5_runs,310,4404.60
vendingbench2_gpt55_average_5_runs,311,4455.65
vendingbench2_gpt55_average_5_runs,312,4498.60
vendingbench2_gpt55_average_5_runs,313,4492.15
vendingbench2_gpt55_average_5_runs,314,4567.75
vendingbench2_gpt55_average_5_runs,315,4636.90
vendingbench2_gpt55_average_5_runs,316,4715.22
vendingbench2_gpt55_average_5_runs,317,4758.38
vendingbench2_gpt55_average_5_runs,318,4821.58
vendingbench2_gpt55_average_5_runs,319,4871.33
vendingbench2_gpt55_average_5_runs,320,4933.13
vendingbench2_gpt55_average_5_runs,321,5050.48
vendingbench2_gpt55_average_5_runs,322,5150.23
vendingbench2_gpt55_average_5_runs,323,5055.60
vendingbench2_gpt55_average_5_runs,324,5068.26
vendingbench2_gpt55_average_5_runs,325,5137.61
vendingbench2_gpt55_average_5_runs,326,5165.21
vendingbench2_gpt55_average_5_runs,327,5248.61
vendingbench2_gpt55_average_5_runs,328,5356.36
vendingbench2_gpt55_average_5_runs,329,5448.01
vendingbench2_gpt55_average_5_runs,330,5493.95
vendingbench2_gpt55_average_5_runs,331,5543.55
vendingbench2_gpt55_average_5_runs,332,5590.35
vendingbench2_gpt55_average_5_runs,333,5648.95
vendingbench2_gpt55_average_5_runs,334,5705.25
vendingbench2_gpt55_average_5_runs,335,5780.40
vendingbench2_gpt55_average_5_runs,336,5884.60
vendingbench2_gpt55_average_5_runs,337,5836.92
vendingbench2_gpt55_average_5_runs,338,5870.60
vendingbench2_gpt55_average_5_runs,339,5901.50
vendingbench2_gpt55_average_5_runs,340,5969.75
vendingbench2_gpt55_average_5_runs,341,6035.40
vendingbench2_gpt55_average_5_runs,342,6100.80
vendingbench2_gpt55_average_5_runs,343,6174.80
vendingbench2_gpt55_average_5_runs,344,6263.67
vendingbench2_gpt55_average_5_runs,345,6300.30
vendingbench2_gpt55_average_5_runs,346,6368.85
vendingbench2_gpt55_average_5_runs,347,6415.35
vendingbench2_gpt55_average_5_runs,348,6485.80
vendingbench2_gpt55_average_5_runs,349,6615.70
vendingbench2_gpt55_average_5_runs,350,6604.29
vendingbench2_gpt55_average_5_runs,351,6661.96
vendingbench2_gpt55_average_5_runs,352,6742.83
vendingbench2_gpt55_average_5_runs,353,6805.03
vendingbench2_gpt55_average_5_runs,354,6837.58
vendingbench2_gpt55_average_5_runs,355,6895.28
vendingbench2_gpt55_average_5_runs,356,7012.48
vendingbench2_gpt55_average_5_runs,357,7080.18
vendingbench2_gpt55_average_5_runs,358,7128.86
vendingbench2_gpt55_average_5_runs,359,7180.47
vendingbench2_gpt55_average_5_runs,360,7219.27
vendingbench2_gpt55_average_5_runs,361,7247.17
vendingbench2_gpt55_average_5_runs,362,7301.32
vendingbench2_gpt55_average_5_runs,363,7386.32
vendingbench2_gpt55_average_5_runs,364,7438.62
vendingbench2_gpt55_average_5_runs,365,7488.34
ceobench_gpt55_best_run_c8419b3b,0,1000000.00
ceobench_gpt55_best_run_c8419b3b,1,976087.50
ceobench_gpt55_best_run_c8419b3b,2,952174.00
ceobench_gpt55_best_run_c8419b3b,3,928276.00
ceobench_gpt55_best_run_c8419b3b,4,904378.50
ceobench_gpt55_best_run_c8419b3b,5,880494.00
ceobench_gpt55_best_run_c8419b3b,6,856611.50
ceobench_gpt55_best_run_c8419b3b,7,832723.50
ceobench_gpt55_best_run_c8419b3b,8,810331.50
ceobench_gpt55_best_run_c8419b3b,9,787937.72
ceobench_gpt55_best_run_c8419b3b,10,765545.69
ceobench_gpt55_best_run_c8419b3b,11,743156.21
ceobench_gpt55_best_run_c8419b3b,12,720769.13
ceobench_gpt55_best_run_c8419b3b,13,698379.25
ceobench_gpt55_best_run_c8419b3b,14,675988.74
ceobench_gpt55_best_run_c8419b3b,15,652045.93
ceobench_gpt55_best_run_c8419b3b,16,628185.38
ceobench_gpt55_best_run_c8419b3b,17,604258.39
ceobench_gpt55_best_run_c8419b3b,18,580337.83
ceobench_gpt55_best_run_c8419b3b,19,556421.07
ceobench_gpt55_best_run_c8419b3b,20,532480.98
ceobench_gpt55_best_run_c8419b3b,21,508815.09
ceobench_gpt55_best_run_c8419b3b,22,499008.88
ceobench_gpt55_best_run_c8419b3b,23,489254.40
ceobench_gpt55_best_run_c8419b3b,24,479606.58
ceobench_gpt55_best_run_c8419b3b,25,470207.95
ceobench_gpt55_best_run_c8419b3b,26,459972.39
ceobench_gpt55_best_run_c8419b3b,27,449827.20
ceobench_gpt55_best_run_c8419b3b,28,440289.45
ceobench_gpt55_best_run_c8419b3b,29,434203.92
ceobench_gpt55_best_run_c8419b3b,30,429950.36
ceobench_gpt55_best_run_c8419b3b,31,425324.94
ceobench_gpt55_best_run_c8419b3b,32,419890.94
ceobench_gpt55_best_run_c8419b3b,33,410990.34
ceobench_gpt55_best_run_c8419b3b,34,401792.29
ceobench_gpt55_best_run_c8419b3b,35,395567.81
ceobench_gpt55_best_run_c8419b3b,36,390746.27
ceobench_gpt55_best_run_c8419b3b,37,388246.40
ceobench_gpt55_best_run_c8419b3b,38,386137.62
ceobench_gpt55_best_run_c8419b3b,39,382613.97
ceobench_gpt55_best_run_c8419b3b,40,377501.07
ceobench_gpt55_best_run_c8419b3b,41,372890.96
ceobench_gpt55_best_run_c8419b3b,42,369914.12
ceobench_gpt55_best_run_c8419b3b,43,374619.68
ceobench_gpt55_best_run_c8419b3b,44,379583.53
ceobench_gpt55_best_run_c8419b3b,45,385310.81
ceobench_gpt55_best_run_c8419b3b,46,390305.62
ceobench_gpt55_best_run_c8419b3b,47,391279.58
ceobench_gpt55_best_run_c8419b3b,48,391655.82
ceobench_gpt55_best_run_c8419b3b,49,397148.32
ceobench_gpt55_best_run_c8419b3b,50,411633.31
ceobench_gpt55_best_run_c8419b3b,51,429271.31
ceobench_gpt55_best_run_c8419b3b,52,448507.08
ceobench_gpt55_best_run_c8419b3b,53,465493.04
ceobench_gpt55_best_run_c8419b3b,54,473835.66
ceobench_gpt55_best_run_c8419b3b,55,485012.71
ceobench_gpt55_best_run_c8419b3b,56,335352.38
ceobench_gpt55_best_run_c8419b3b,57,373733.68
ceobench_gpt55_best_run_c8419b3b,58,419756.44
ceobench_gpt55_best_run_c8419b3b,59,477555.97
ceobench_gpt55_best_run_c8419b3b,60,530635.09
ceobench_gpt55_best_run_c8419b3b,61,566249.59
ceobench_gpt55_best_run_c8419b3b,62,599858.81
ceobench_gpt55_best_run_c8419b3b,63,307682.90
ceobench_gpt55_best_run_c8419b3b,64,396172.08
ceobench_gpt55_best_run_c8419b3b,65,513603.10
ceobench_gpt55_best_run_c8419b3b,66,618493.56
ceobench_gpt55_best_run_c8419b3b,67,712721.21
ceobench_gpt55_best_run_c8419b3b,68,763276.54
ceobench_gpt55_best_run_c8419b3b,69,813390.94
ceobench_gpt55_best_run_c8419b3b,70,388788.26
ceobench_gpt55_best_run_c8419b3b,71,510734.87
ceobench_gpt55_best_run_c8419b3b,72,652602.39
ceobench_gpt55_best_run_c8419b3b,73,798173.73
ceobench_gpt55_best_run_c8419b3b,74,936079.99
ceobench_gpt55_best_run_c8419b3b,75,1004875.03
ceobench_gpt55_best_run_c8419b3b,76,1056572.31
ceobench_gpt55_best_run_c8419b3b,77,366466.58
ceobench_gpt55_best_run_c8419b3b,78,566740.84
ceobench_gpt55_best_run_c8419b3b,79,813306.98
ceobench_gpt55_best_run_c8419b3b,80,1060386.38
ceobench_gpt55_best_run_c8419b3b,81,1281267.38
ceobench_gpt55_best_run_c8419b3b,82,1380981.90
ceobench_gpt55_best_run_c8419b3b,83,1479646.22
ceobench_gpt55_best_run_c8419b3b,84,835931.35
ceobench_gpt55_best_run_c8419b3b,85,1268759.96
ceobench_gpt55_best_run_c8419b3b,86,1709262.84
ceobench_gpt55_best_run_c8419b3b,87,2196467.07
ceobench_gpt55_best_run_c8419b3b,88,2601636.70
ceobench_gpt55_best_run_c8419b3b,89,2791192.76
ceobench_gpt55_best_run_c8419b3b,90,2977523.79
ceobench_gpt55_best_run_c8419b3b,91,2006405.77
ceobench_gpt55_best_run_c8419b3b,92,2197498.15
ceobench_gpt55_best_run_c8419b3b,93,2298368.75
ceobench_gpt55_best_run_c8419b3b,94,2440761.11
ceobench_gpt55_best_run_c8419b3b,95,2578170.87
ceobench_gpt55_best_run_c8419b3b,96,2636479.27
ceobench_gpt55_best_run_c8419b3b,97,2668559.05
ceobench_gpt55_best_run_c8419b3b,98,2661366.39
ceobench_gpt55_best_run_c8419b3b,99,2605151.54
ceobench_gpt55_best_run_c8419b3b,100,2583236.71
ceobench_gpt55_best_run_c8419b3b,101,2647175.27
ceobench_gpt55_best_run_c8419b3b,102,2711984.50
ceobench_gpt55_best_run_c8419b3b,103,2771358.49
ceobench_gpt55_best_run_c8419b3b,104,2821782.23
ceobench_gpt55_best_run_c8419b3b,105,2744667.47
ceobench_gpt55_best_run_c8419b3b,106,2703087.02
ceobench_gpt55_best_run_c8419b3b,107,2745696.14
ceobench_gpt55_best_run_c8419b3b,108,2971791.21
ceobench_gpt55_best_run_c8419b3b,109,3249010.60
ceobench_gpt55_best_run_c8419b3b,110,3531056.69
ceobench_gpt55_best_run_c8419b3b,111,3780469.98
ceobench_gpt55_best_run_c8419b3b,112,1774904.00
ceobench_gpt55_best_run_c8419b3b,113,1840200.81
ceobench_gpt55_best_run_c8419b3b,114,2030012.10
ceobench_gpt55_best_run_c8419b3b,115,2611001.85
ceobench_gpt55_best_run_c8419b3b,116,3204166.09
ceobench_gpt55_best_run_c8419b3b,117,3793200.37
ceobench_gpt55_best_run_c8419b3b,118,4348982.90
ceobench_gpt55_best_run_c8419b3b,119,2920719.85
ceobench_gpt55_best_run_c8419b3b,120,3038006.17
ceobench_gpt55_best_run_c8419b3b,121,3298486.02
ceobench_gpt55_best_run_c8419b3b,122,3692961.36
ceobench_gpt55_best_run_c8419b3b,123,3824900.77
ceobench_gpt55_best_run_c8419b3b,124,3998471.21
ceobench_gpt55_best_run_c8419b3b,125,4174240.41
ceobench_gpt55_best_run_c8419b3b,126,4032050.31
ceobench_gpt55_best_run_c8419b3b,127,4032968.44
ceobench_gpt55_best_run_c8419b3b,128,4026182.31
ceobench_gpt55_best_run_c8419b3b,129,4001301.89
ceobench_gpt55_best_run_c8419b3b,130,4016618.09
ceobench_gpt55_best_run_c8419b3b,131,4105379.60
ceobench_gpt55_best_run_c8419b3b,132,4189608.82
ceobench_gpt55_best_run_c8419b3b,133,4095738.11
ceobench_gpt55_best_run_c8419b3b,134,4112878.17
ceobench_gpt55_best_run_c8419b3b,135,4033405.22
ceobench_gpt55_best_run_c8419b3b,136,3891867.28
ceobench_gpt55_best_run_c8419b3b,137,3823180.05
ceobench_gpt55_best_run_c8419b3b,138,3946420.07
ceobench_gpt55_best_run_c8419b3b,139,4115583.01
ceobench_gpt55_best_run_c8419b3b,140,1671370.04
ceobench_gpt55_best_run_c8419b3b,141,1740731.47
ceobench_gpt55_best_run_c8419b3b,142,1651652.89
ceobench_gpt55_best_run_c8419b3b,143,1535509.62
ceobench_gpt55_best_run_c8419b3b,144,1541936.64
ceobench_gpt55_best_run_c8419b3b,145,1971698.13
ceobench_gpt55_best_run_c8419b3b,146,2408118.16
ceobench_gpt55_best_run_c8419b3b,147,2829004.46
ceobench_gpt55_best_run_c8419b3b,148,3176532.79
ceobench_gpt55_best_run_c8419b3b,149,3189487.02
ceobench_gpt55_best_run_c8419b3b,150,3194732.33
ceobench_gpt55_best_run_c8419b3b,151,3344742.90
ceobench_gpt55_best_run_c8419b3b,152,3623087.47
ceobench_gpt55_best_run_c8419b3b,153,3634898.30
ceobench_gpt55_best_run_c8419b3b,154,3688709.78
ceobench_gpt55_best_run_c8419b3b,155,3703230.11
ceobench_gpt55_best_run_c8419b3b,156,3639646.96
ceobench_gpt55_best_run_c8419b3b,157,3551380.37
ceobench_gpt55_best_run_c8419b3b,158,3447852.67
ceobench_gpt55_best_run_c8419b3b,159,3326579.16
ceobench_gpt55_best_run_c8419b3b,160,3250195.63
ceobench_gpt55_best_run_c8419b3b,161,3228905.65
ceobench_gpt55_best_run_c8419b3b,162,3208311.45
ceobench_gpt55_best_run_c8419b3b,163,3174875.59
ceobench_gpt55_best_run_c8419b3b,164,3127947.21
ceobench_gpt55_best_run_c8419b3b,165,2968236.67
ceobench_gpt55_best_run_c8419b3b,166,2753540.13
ceobench_gpt55_best_run_c8419b3b,167,2601438.16
ceobench_gpt55_best_run_c8419b3b,168,2612236.80
ceobench_gpt55_best_run_c8419b3b,169,2632821.74
ceobench_gpt55_best_run_c8419b3b,170,2648698.83
ceobench_gpt55_best_run_c8419b3b,171,2679525.96
ceobench_gpt55_best_run_c8419b3b,172,2543800.26
ceobench_gpt55_best_run_c8419b3b,173,2387834.67
ceobench_gpt55_best_run_c8419b3b,174,2343362.24
ceobench_gpt55_best_run_c8419b3b,175,2674924.48
ceobench_gpt55_best_run_c8419b3b,176,2987408.26
ceobench_gpt55_best_run_c8419b3b,177,3320232.18
ceobench_gpt55_best_run_c8419b3b,178,3692933.30
ceobench_gpt55_best_run_c8419b3b,179,3733737.66
ceobench_gpt55_best_run_c8419b3b,180,3671705.27
ceobench_gpt55_best_run_c8419b3b,181,3746988.98
ceobench_gpt55_best_run_c8419b3b,182,3950389.33
ceobench_gpt55_best_run_c8419b3b,183,3818481.96
ceobench_gpt55_best_run_c8419b3b,184,3760027.19
ceobench_gpt55_best_run_c8419b3b,185,3680513.14
ceobench_gpt55_best_run_c8419b3b,186,3533958.78
ceobench_gpt55_best_run_c8419b3b,187,3372182.76
ceobench_gpt55_best_run_c8419b3b,188,3191393.71
ceobench_gpt55_best_run_c8419b3b,189,2955351.80
ceobench_gpt55_best_run_c8419b3b,190,2657011.22
ceobench_gpt55_best_run_c8419b3b,191,2414459.45
ceobench_gpt55_best_run_c8419b3b,192,2240117.75
ceobench_gpt55_best_run_c8419b3b,193,1952117.93
ceobench_gpt55_best_run_c8419b3b,194,1706851.89
ceobench_gpt55_best_run_c8419b3b,195,1310940.75
ceobench_gpt55_best_run_c8419b3b,196,830303.38
ceobench_gpt55_best_run_c8419b3b,197,669830.85
ceobench_gpt55_best_run_c8419b3b,198,683862.38
ceobench_gpt55_best_run_c8419b3b,199,733434.61
ceobench_gpt55_best_run_c8419b3b,200,787598.03
ceobench_gpt55_best_run_c8419b3b,201,821628.45
ceobench_gpt55_best_run_c8419b3b,202,711598.23
ceobench_gpt55_best_run_c8419b3b,203,568546.64
ceobench_gpt55_best_run_c8419b3b,204,487860.21
ceobench_gpt55_best_run_c8419b3b,205,814547.33
ceobench_gpt55_best_run_c8419b3b,206,1188496.03
ceobench_gpt55_best_run_c8419b3b,207,1650352.18
ceobench_gpt55_best_run_c8419b3b,208,2184562.50
ceobench_gpt55_best_run_c8419b3b,209,2376805.23
ceobench_gpt55_best_run_c8419b3b,210,2299572.51
ceobench_gpt55_best_run_c8419b3b,211,2329387.86
ceobench_gpt55_best_run_c8419b3b,212,2479058.75
ceobench_gpt55_best_run_c8419b3b,213,2361827.57
ceobench_gpt55_best_run_c8419b3b,214,2314550.34
ceobench_gpt55_best_run_c8419b3b,215,2287324.58
ceobench_gpt55_best_run_c8419b3b,216,2197180.81
ceobench_gpt55_best_run_c8419b3b,217,2048228.88
ceobench_gpt55_best_run_c8419b3b,218,1898731.02
ceobench_gpt55_best_run_c8419b3b,219,1738334.84
ceobench_gpt55_best_run_c8419b3b,220,1631178.31
ceobench_gpt55_best_run_c8419b3b,221,1544454.99
ceobench_gpt55_best_run_c8419b3b,222,1551220.62
ceobench_gpt55_best_run_c8419b3b,223,1445074.18
ceobench_gpt55_best_run_c8419b3b,224,1311546.61
ceobench_gpt55_best_run_c8419b3b,225,1085055.35
ceobench_gpt55_best_run_c8419b3b,226,801696.97
ceobench_gpt55_best_run_c8419b3b,227,560703.64
ceobench_gpt55_best_run_c8419b3b,228,486743.13
ceobench_gpt55_best_run_c8419b3b,229,499273.06
ceobench_gpt55_best_run_c8419b3b,230,513132.89
ceobench_gpt55_best_run_c8419b3b,231,466942.96
ceobench_gpt55_best_run_c8419b3b,232,341635.46
ceobench_gpt55_best_run_c8419b3b,233,193144.23
ceobench_gpt55_best_run_c8419b3b,234,257665.62
ceobench_gpt55_best_run_c8419b3b,235,745458.43
ceobench_gpt55_best_run_c8419b3b,236,1283113.39
ceobench_gpt55_best_run_c8419b3b,237,1879364.89
ceobench_gpt55_best_run_c8419b3b,238,2437578.86
ceobench_gpt55_best_run_c8419b3b,239,2666162.34
ceobench_gpt55_best_run_c8419b3b,240,2731177.04
ceobench_gpt55_best_run_c8419b3b,241,2968468.99
ceobench_gpt55_best_run_c8419b3b,242,3327039.83
ceobench_gpt55_best_run_c8419b3b,243,3436286.52
ceobench_gpt55_best_run_c8419b3b,244,3603474.20
ceobench_gpt55_best_run_c8419b3b,245,3699749.17
ceobench_gpt55_best_run_c8419b3b,246,3729790.68
ceobench_gpt55_best_run_c8419b3b,247,3745477.13
ceobench_gpt55_best_run_c8419b3b,248,3761122.04
ceobench_gpt55_best_run_c8419b3b,249,3767346.85
ceobench_gpt55_best_run_c8419b3b,250,3864690.11
ceobench_gpt55_best_run_c8419b3b,251,3976250.61
ceobench_gpt55_best_run_c8419b3b,252,2740730.45
ceobench_gpt55_best_run_c8419b3b,253,2704959.90
ceobench_gpt55_best_run_c8419b3b,254,2686355.00
ceobench_gpt55_best_run_c8419b3b,255,2540632.35
ceobench_gpt55_best_run_c8419b3b,256,2364318.42
ceobench_gpt55_best_run_c8419b3b,257,2271805.19
ceobench_gpt55_best_run_c8419b3b,258,2341456.87
ceobench_gpt55_best_run_c8419b3b,259,2394020.81
ceobench_gpt55_best_run_c8419b3b,260,2426429.29
ceobench_gpt55_best_run_c8419b3b,261,2448303.80
ceobench_gpt55_best_run_c8419b3b,262,2372404.50
ceobench_gpt55_best_run_c8419b3b,263,2290539.16
ceobench_gpt55_best_run_c8419b3b,264,2467539.23
ceobench_gpt55_best_run_c8419b3b,265,3054202.83
ceobench_gpt55_best_run_c8419b3b,266,1909929.20
ceobench_gpt55_best_run_c8419b3b,267,2450351.15
ceobench_gpt55_best_run_c8419b3b,268,3005895.02
ceobench_gpt55_best_run_c8419b3b,269,3155096.28
ceobench_gpt55_best_run_c8419b3b,270,3149518.67
ceobench_gpt55_best_run_c8419b3b,271,3328744.31
ceobench_gpt55_best_run_c8419b3b,272,3620579.13
ceobench_gpt55_best_run_c8419b3b,273,3620110.85
ceobench_gpt55_best_run_c8419b3b,274,3495665.35
ceobench_gpt55_best_run_c8419b3b,275,3355294.65
ceobench_gpt55_best_run_c8419b3b,276,3155468.47
ceobench_gpt55_best_run_c8419b3b,277,2967801.49
ceobench_gpt55_best_run_c8419b3b,278,2876650.75
ceobench_gpt55_best_run_c8419b3b,279,2766563.42
ceobench_gpt55_best_run_c8419b3b,280,2574017.57
ceobench_gpt55_best_run_c8419b3b,281,2474451.44
ceobench_gpt55_best_run_c8419b3b,282,2420544.76
ceobench_gpt55_best_run_c8419b3b,283,2239980.01
ceobench_gpt55_best_run_c8419b3b,284,2112415.57
ceobench_gpt55_best_run_c8419b3b,285,1952984.37
ceobench_gpt55_best_run_c8419b3b,286,1719546.49
ceobench_gpt55_best_run_c8419b3b,287,1403409.14
ceobench_gpt55_best_run_c8419b3b,288,1397403.96
ceobench_gpt55_best_run_c8419b3b,289,1412966.83
ceobench_gpt55_best_run_c8419b3b,290,1419081.64
ceobench_gpt55_best_run_c8419b3b,291,1425858.53
ceobench_gpt55_best_run_c8419b3b,292,1419254.65
ceobench_gpt55_best_run_c8419b3b,293,1384972.52
ceobench_gpt55_best_run_c8419b3b,294,1467642.06
ceobench_gpt55_best_run_c8419b3b,295,2129936.37
ceobench_gpt55_best_run_c8419b3b,296,2715717.40
ceobench_gpt55_best_run_c8419b3b,297,3453885.21
ceobench_gpt55_best_run_c8419b3b,298,4258862.18
ceobench_gpt55_best_run_c8419b3b,299,4681475.92
ceobench_gpt55_best_run_c8419b3b,300,4838701.91
ceobench_gpt55_best_run_c8419b3b,301,5061573.33
ceobench_gpt55_best_run_c8419b3b,302,5394494.11
ceobench_gpt55_best_run_c8419b3b,303,5473727.56
ceobench_gpt55_best_run_c8419b3b,304,5740517.92
ceobench_gpt55_best_run_c8419b3b,305,6023487.40
ceobench_gpt55_best_run_c8419b3b,306,6280611.69
ceobench_gpt55_best_run_c8419b3b,307,6536141.90
ceobench_gpt55_best_run_c8419b3b,308,4192196.09
ceobench_gpt55_best_run_c8419b3b,309,4335182.40
ceobench_gpt55_best_run_c8419b3b,310,4522902.22
ceobench_gpt55_best_run_c8419b3b,311,4722911.40
ceobench_gpt55_best_run_c8419b3b,312,4992427.49
ceobench_gpt55_best_run_c8419b3b,313,5182117.26
ceobench_gpt55_best_run_c8419b3b,314,5399996.66
ceobench_gpt55_best_run_c8419b3b,315,5426621.30
ceobench_gpt55_best_run_c8419b3b,316,5382954.76
ceobench_gpt55_best_run_c8419b3b,317,5374144.94
ceobench_gpt55_best_run_c8419b3b,318,5578546.42
ceobench_gpt55_best_run_c8419b3b,319,5834679.74
ceobench_gpt55_best_run_c8419b3b,320,6110572.26
ceobench_gpt55_best_run_c8419b3b,321,6362326.08
ceobench_gpt55_best_run_c8419b3b,322,5140882.38
ceobench_gpt55_best_run_c8419b3b,323,5685788.38
ceobench_gpt55_best_run_c8419b3b,324,6130275.65
ceobench_gpt55_best_run_c8419b3b,325,6836700.96
ceobench_gpt55_best_run_c8419b3b,326,7480019.61
ceobench_gpt55_best_run_c8419b3b,327,8304616.27
ceobench_gpt55_best_run_c8419b3b,328,9190016.60
ceobench_gpt55_best_run_c8419b3b,329,2992104.77
ceobench_gpt55_best_run_c8419b3b,330,3169155.37
ceobench_gpt55_best_run_c8419b3b,331,3488274.55
ceobench_gpt55_best_run_c8419b3b,332,3903463.06
ceobench_gpt55_best_run_c8419b3b,333,3952715.19
ceobench_gpt55_best_run_c8419b3b,334,4042710.19
ceobench_gpt55_best_run_c8419b3b,335,4139649.19
ceobench_gpt55_best_run_c8419b3b,336,4093332.47
ceobench_gpt55_best_run_c8419b3b,337,3894958.78
ceobench_gpt55_best_run_c8419b3b,338,3660142.98
ceobench_gpt55_best_run_c8419b3b,339,3417634.14
ceobench_gpt55_best_run_c8419b3b,340,3296389.28
ceobench_gpt55_best_run_c8419b3b,341,3339601.11
ceobench_gpt55_best_run_c8419b3b,342,3438554.57
ceobench_gpt55_best_run_c8419b3b,343,3315913.91
ceobench_gpt55_best_run_c8419b3b,344,3340989.07
ceobench_gpt55_best_run_c8419b3b,345,3202880.22
ceobench_gpt55_best_run_c8419b3b,346,3035572.97
ceobench_gpt55_best_run_c8419b3b,347,2935691.03
ceobench_gpt55_best_run_c8419b3b,348,3133353.91
ceobench_gpt55_best_run_c8419b3b,349,3372644.07
ceobench_gpt55_best_run_c8419b3b,350,3492179.53
ceobench_gpt55_best_run_c8419b3b,351,3667342.09
ceobench_gpt55_best_run_c8419b3b,352,3720455.25
ceobench_gpt55_best_run_c8419b3b,353,4022225.69
ceobench_gpt55_best_run_c8419b3b,354,4445497.86
ceobench_gpt55_best_run_c8419b3b,355,5210350.48
ceobench_gpt55_best_run_c8419b3b,356,5890548.20
ceobench_gpt55_best_run_c8419b3b,357,6605067.05
ceobench_gpt55_best_run_c8419b3b,358,7400528.53
ceobench_gpt55_best_run_c8419b3b,359,7747945.74
ceobench_gpt55_best_run_c8419b3b,360,8047758.33
ceobench_gpt55_best_run_c8419b3b,361,8482593.08
ceobench_gpt55_best_run_c8419b3b,362,8992414.08
ceobench_gpt55_best_run_c8419b3b,363,9194971.58
ceobench_gpt55_best_run_c8419b3b,364,9428954.93
ceobench_gpt55_best_run_c8419b3b,365,9694546.34
ceobench_gpt55_best_run_c8419b3b,366,9831441.24
ceobench_gpt55_best_run_c8419b3b,367,9982485.09
ceobench_gpt55_best_run_c8419b3b,368,10113924.38
ceobench_gpt55_best_run_c8419b3b,369,10232117.94
ceobench_gpt55_best_run_c8419b3b,370,10400020.79
ceobench_gpt55_best_run_c8419b3b,371,10590373.17
ceobench_gpt55_best_run_c8419b3b,372,10714420.70
ceobench_gpt55_best_run_c8419b3b,373,10793716.97
ceobench_gpt55_best_run_c8419b3b,374,10858409.43
ceobench_gpt55_best_run_c8419b3b,375,10816531.74
ceobench_gpt55_best_run_c8419b3b,376,10771918.41
ceobench_gpt55_best_run_c8419b3b,377,10743269.25
ceobench_gpt55_best_run_c8419b3b,378,10841546.91
ceobench_gpt55_best_run_c8419b3b,379,10931617.40
ceobench_gpt55_best_run_c8419b3b,380,11011406.20
ceobench_gpt55_best_run_c8419b3b,381,11015612.56
ceobench_gpt55_best_run_c8419b3b,382,10910151.03
ceobench_gpt55_best_run_c8419b3b,383,10832456.61
ceobench_gpt55_best_run_c8419b3b,384,10898512.13
ceobench_gpt55_best_run_c8419b3b,385,11212145.84
ceobench_gpt55_best_run_c8419b3b,386,11532086.44
ceobench_gpt55_best_run_c8419b3b,387,11882507.12
ceobench_gpt55_best_run_c8419b3b,388,12234801.93
ceobench_gpt55_best_run_c8419b3b,389,12242012.21
ceobench_gpt55_best_run_c8419b3b,390,12339886.76
ceobench_gpt55_best_run_c8419b3b,391,12558652.07
ceobench_gpt55_best_run_c8419b3b,392,12774618.11
ceobench_gpt55_best_run_c8419b3b,393,12682076.15
ceobench_gpt55_best_run_c8419b3b,394,12609493.42
ceobench_gpt55_best_run_c8419b3b,395,12548938.69
ceobench_gpt55_best_run_c8419b3b,396,12450229.89
ceobench_gpt55_best_run_c8419b3b,397,12412467.54
ceobench_gpt55_best_run_c8419b3b,398,12362785.57
ceobench_gpt55_best_run_c8419b3b,399,12232947.58
ceobench_gpt55_best_run_c8419b3b,400,12309766.98
ceobench_gpt55_best_run_c8419b3b,401,12427454.51
ceobench_gpt55_best_run_c8419b3b,402,12566497.32
ceobench_gpt55_best_run_c8419b3b,403,12691807.47
ceobench_gpt55_best_run_c8419b3b,404,12836467.24
ceobench_gpt55_best_run_c8419b3b,405,12871894.85
ceobench_gpt55_best_run_c8419b3b,406,12827716.65
ceobench_gpt55_best_run_c8419b3b,407,12830589.69
ceobench_gpt55_best_run_c8419b3b,408,12960591.36
ceobench_gpt55_best_run_c8419b3b,409,13134886.65
ceobench_gpt55_best_run_c8419b3b,410,13315962.37
ceobench_gpt55_best_run_c8419b3b,411,13487876.64
ceobench_gpt55_best_run_c8419b3b,412,13557997.75
ceobench_gpt55_best_run_c8419b3b,413,13561492.43
ceobench_gpt55_best_run_c8419b3b,414,13679735.51
ceobench_gpt55_best_run_c8419b3b,415,14043341.17
ceobench_gpt55_best_run_c8419b3b,416,14446561.99
ceobench_gpt55_best_run_c8419b3b,417,14862230.48
ceobench_gpt55_best_run_c8419b3b,418,15248853.35
ceobench_gpt55_best_run_c8419b3b,419,15431869.31
ceobench_gpt55_best_run_c8419b3b,420,15583010.21
ceobench_gpt55_best_run_c8419b3b,421,15785490.89
ceobench_gpt55_best_run_c8419b3b,422,15987203.94
ceobench_gpt55_best_run_c8419b3b,423,16072805.12
ceobench_gpt55_best_run_c8419b3b,424,16237274.56
ceobench_gpt55_best_run_c8419b3b,425,16451846.33
ceobench_gpt55_best_run_c8419b3b,426,16575811.99
ceobench_gpt55_best_run_c8419b3b,427,16631765.09
ceobench_gpt55_best_run_c8419b3b,428,16661282.57
ceobench_gpt55_best_run_c8419b3b,429,16643558.48
ceobench_gpt55_best_run_c8419b3b,430,16651183.55
ceobench_gpt55_best_run_c8419b3b,431,16724306.38
ceobench_gpt55_best_run_c8419b3b,432,16875162.36
ceobench_gpt55_best_run_c8419b3b,433,17006797.84
ceobench_gpt55_best_run_c8419b3b,434,17046319.67
ceobench_gpt55_best_run_c8419b3b,435,16981790.03
ceobench_gpt55_best_run_c8419b3b,436,16882082.84
ceobench_gpt55_best_run_c8419b3b,437,16832387.58
ceobench_gpt55_best_run_c8419b3b,438,16920959.37
ceobench_gpt55_best_run_c8419b3b,439,17102906.87
ceobench_gpt55_best_run_c8419b3b,440,17280382.44
ceobench_gpt55_best_run_c8419b3b,441,17355102.49
ceobench_gpt55_best_run_c8419b3b,442,17370216.78
ceobench_gpt55_best_run_c8419b3b,443,17358092.18
ceobench_gpt55_best_run_c8419b3b,444,17462528.13
ceobench_gpt55_best_run_c8419b3b,445,17810009.53
ceobench_gpt55_best_run_c8419b3b,446,18236284.70
ceobench_gpt55_best_run_c8419b3b,447,18647893.70
ceobench_gpt55_best_run_c8419b3b,448,18971572.48
ceobench_gpt55_best_run_c8419b3b,449,19109374.31
ceobench_gpt55_best_run_c8419b3b,450,19225644.54
ceobench_gpt55_best_run_c8419b3b,451,19514160.96
ceobench_gpt55_best_run_c8419b3b,452,19813721.01
ceobench_gpt55_best_run_c8419b3b,453,19985033.86
ceobench_gpt55_best_run_c8419b3b,454,20209365.17
ceobench_gpt55_best_run_c8419b3b,455,20399218.24
ceobench_gpt55_best_run_c8419b3b,456,20515044.41
ceobench_gpt55_best_run_c8419b3b,457,20618183.46
ceobench_gpt55_best_run_c8419b3b,458,20666698.40
ceobench_gpt55_best_run_c8419b3b,459,20672455.66
ceobench_gpt55_best_run_c8419b3b,460,20712071.75
ceobench_gpt55_best_run_c8419b3b,461,20784202.63
ceobench_gpt55_best_run_c8419b3b,462,20800118.15
ceobench_gpt55_best_run_c8419b3b,463,20776703.53
ceobench_gpt55_best_run_c8419b3b,464,20701346.53
ceobench_gpt55_best_run_c8419b3b,465,20502843.50
ceobench_gpt55_best_run_c8419b3b,466,20268080.93
ceobench_gpt55_best_run_c8419b3b,467,20158490.07
ceobench_gpt55_best_run_c8419b3b,468,20165588.32
ceobench_gpt55_best_run_c8419b3b,469,20118584.63
ceobench_gpt55_best_run_c8419b3b,470,20145468.56
ceobench_gpt55_best_run_c8419b3b,471,20119382.69
ceobench_gpt55_best_run_c8419b3b,472,20012430.20
ceobench_gpt55_best_run_c8419b3b,473,19908342.05
ceobench_gpt55_best_run_c8419b3b,474,19996165.58
ceobench_gpt55_best_run_c8419b3b,475,20311696.51
ceobench_gpt55_best_run_c8419b3b,476,20577559.64
ceobench_gpt55_best_run_c8419b3b,477,20699885.54
ceobench_gpt55_best_run_c8419b3b,478,20752036.85
ceobench_gpt55_best_run_c8419b3b,479,20645154.48
ceobench_gpt55_best_run_c8419b3b,480,20560543.83
ceobench_gpt55_best_run_c8419b3b,481,20718916.34
ceobench_gpt55_best_run_c8419b3b,482,20892297.47
ceobench_gpt55_best_run_c8419b3b,483,20877299.86
ceobench_gpt55_best_run_c8419b3b,484,20981902.59
ceobench_gpt55_best_run_c8419b3b,485,21066037.76
ceobench_gpt55_best_run_c8419b3b,486,21089363.85
ceobench_gpt55_best_run_c8419b3b,487,21131212.90
ceobench_gpt55_best_run_c8419b3b,488,21222392.99
ceobench_gpt55_best_run_c8419b3b,489,21288292.25
ceobench_gpt55_best_run_c8419b3b,490,21297707.34

